Negotiating strict latency limits for dynamic real-time services in vehicular time-sensitive networks

Future vehicles are expected to dynamically deploy in-vehicle applications within a Service-Oriented Architecture (SOA) while critical services continue to operate under hard real-time constraints. Time-Sensitive Networking (TSN) on the in-vehicle Ethernet layer is dedicated to ensure deterministic communication between critical services; its Credit-Based Shaper (CBS) supports dynamic resource reservations. However, the dynamic nature of service deployment challenges network resource configuration, since any new reservation may change the latency of already validated flows. Standard methods of worst-case latency analysis for CBS have been found incorrect, and current TSN stream reservation procedures lack mechanisms to signal application layer Quality-of-Service (QoS) requirements or verify deadlines. In this paper, we propose and validate a QoS negotiation scheme that interacts with the TSN network controller to reserve resources while ensuring latency bounds. For the first time, this work comparatively evaluates reservation schemes using worst-case analysis and simulations of a realistic In-Vehicle Network (IVN) and demonstrates their impact on QoS guarantees, resource utilization, and setup times. We find that only one reservation scheme utilizing per-queue delay budgets and network calculus provides valid configurations and guarantees acceptable latency bounds throughout the IVN. The proposed service negotiation mechanism efficiently establishes 450 vehicular network reservations in just 11ms.

==> aggregateDelayWithQ4IL.csv <==
numInputLinks,numStages,Sim_CMI_BECT,Sim_CMI_PCT,Sim_SI_BECT,Sim_SI_PCT,Sim_NC_BECT,Sim_NC_PCT,Q_CMI,Q_NC,Q_SI
4,1,0.00026041,0.000212903333,0.00026041,0.000188778776,0.00026041,0.00020714,0.001235,0.001576,0.002277
4,2,0.000339125,0.000203951667,0.00026041,0.00019286,0.000339125,0.0001913,0.001235,0.001573,0.002277
4,3,0.00045524,0.000195,0.00026041,0.000183746327,0.00045748,0.00019918500000000003,0.001235,0.001573,0.002277
4,4,0.000576475,0.000186048333,0.00026041,0.000186965,0.000579155,0.00020824,0.001235,0.001573,0.002277
4,5,0.00069771,0.000208656667,0.00026041,0.00018632,0.00070083,0.00018341,0.001235,0.001573,0.002277
4,6,0.000818425,0.000199705,0.00026041,0.00018866500000000002,0.000822545,0.000202215,0.001235,0.001573,0.002277
4,7,0.0009394999999999999,0.00020106,0.00026041,0.00019388,0.0009442200000000001,0.00019974,0.001235,0.001573,0.002277
4,8,0.0010608150000000001,0.00018542500000000002,0.00026041,0.000203625,0.0010657350000000002,0.00020935500000000002,0.001235,0.001573,0.002277
4,9,0.00118245,0.0002069,0.00026041,0.00021027,0.00118757,0.00019011,0.001235,0.001573,0.002277
4,10,0.0013036850000000002,0.00019914,0.00026041,0.00019506,0.001309285,0.00019287000000000002,0.001235,0.001573,0.002277
4,11,0.00142456,0.00021185500000000002,0.00026041,0.0002137,0.00143096,0.000196445,0.001235,0.001573,0.002277
4,12,0.0015457950000000002,0.00021054,0.00026041,0.00019688500000000002,0.0015526350000000001,0.00020672,0.001235,0.001573,0.002277
4,13,0.00166711,0.00021493,0.0002749,0.000213504083,0.00167431,0.00021027,0.001235,0.001573,0.002277
4,14,0.0017884250000000002,0.00019914,0.00026041,0.000210987858,0.0017960250000000001,0.000210275,0.001235,0.001573,0.002277
4,15,0.0019087400000000001,0.0001913,0.00026315,0.000208471634,0.0018924200000000001,0.00018396500000000002,0.001235,0.001604,0.002277
4,16,0.002029735,0.00021525500000000003,0.00026041,0.00021452500000000002,0.001852015,0.00019709,0.001235,0.001829,0.002277
4,17,0.00215137,0.00020811,0.00026041,0.0002069,0.00180529,0.0001913,0.001235,0.002136,0.002277
4,18,0.0022725650000000003,0.00019914,0.00026041,0.0002069,0.0017731650000000002,0.000202425,0.001235,0.003004,0.002277
4,19,0.00239388,0.0001913,0.00026041,0.0002069,0.00172508,0.00019402000000000002,0.001235,0.003776,0.002277
4,20,0.002515195,0.00020986,0.00026041,0.00021368500000000003,0.001673795,0.00019306,0.001235,0.005221,0.002277


==> e2eDelaysIL13.csv <==
numInputLinks,numStages, CMI_BE, SI_BE, NC_BE, CMI_PCT, SI_PCT, NC_PCT, QCMI, QSI, QNC, DB, DB_INDEPENDENT
13, 1, 0.0003586, 0.0003586, 0.0003586, 0.000264786667, 0.000916309365, 0.00025152000000000003, 0.003078, 0.005536, 0.002655, 0.001171, 0.0056159999999999995
13, 2, 0.0004946, 0.0004946, 0.0004946, 0.000275573333, 0.00115053373, 0.000264215, 0.004136, 0.005718, 0.003053, 0.001779, 0.0059240000000000004
13, 3, 0.0006305999999999999, 0.0006305999999999999, 0.0006305999999999999, 0.00028714, 0.001066758094, 0.0002897, 0.005128, 0.005901, 0.0035, 0.002387, 0.0062320000000000006
13, 4, 0.0007666, 0.0007666, 0.0007666, 0.000299065, 0.000954502459, 0.000281761, 0.0061, 0.006084, 0.003955, 0.002996, 0.00654
13, 5, 0.0009025999999999999, 0.0009025999999999999, 0.0009025999999999999, 0.00031099000000000003, 0.0008635268239999999, 0.00031318, 0.007064, 0.006268, 0.004417, 0.003604, 0.006848
13, 6, 0.0010386, 0.0010386, 0.0010386, 0.000322995, 0.000751191189, 0.000328435, 0.008025, 0.006451, 0.004887, 0.004212, 0.007156
13, 7, 0.0011746, 0.0011746, 0.0011746, 0.000479333333, 0.000660215554, 0.000482204, 0.008982, 0.006634, 0.005364, 0.0048200000000000005, 0.007464
13, 8, 0.0013105999999999999, 0.0013105999999999999, 0.0013105999999999999, 0.0018755666669999999, 0.001526054919, 0.001535862, 0.009939, 0.006818, 0.005848, 0.005428, 0.007772
13, 9, 0.0014466, 0.0014466, 0.0014466, 0.00322188, 0.003858854283, 0.0027441920000000003, 0.010894, 0.007001, 0.00634, 0.006036, 0.008081
13, 10, 0.00158594, 0.00158594, 0.00159834, 0.004481833333, 0.006302333648, 0.003985484, 0.011848, 0.007185, 0.00684, 0.006644, 0.008388999999999999
13, 11, 0.00259836, 0.00259836, 0.00236653, 0.005744386667, 0.008642333013, 0.0052077930000000005, 0.012802, 0.007368, 0.007347, 0.007252, 0.008697
13, 12, 0.00366258, 0.00366258, 0.0034533, 0.00700434, 0.010023854365, 0.0064411830000000005, 0.013756, 0.007551, 0.007861, 0.00786, 0.009005
13, 13, 0.00458556, 0.00458556, 0.00436624, 0.008281293333, 0.010065641743, 0.0076591540000000005, 0.014709, 0.007735, 0.008383, 0.008468, 0.009313
13, 14, 0.0056489800000000005, 0.00573538,  , 0.009533991666999999, 0.010038791107,  , 0.015662, 0.007918,  ,  ,  
13, 15, 0.006818680000000001, 0.006818680000000001,  , 0.010803799999999999, 0.010541468094,  , 0.016615, 0.008101,  ,  ,  


==> idleSlopeConfig5Stages.csv <==
numInputLinks,numStages,CMI,SI,NC_Max,NC_Min,NC_Avg
2, 5,75008000,37550880,77246610,28164522,38640086
3, 5,75072000,25086560,78830052,37311956,46374306
4, 5,75008000,18822320,81783481,41786864,50573597
5, 5,75072000,15115040,78790621,44492018,52150150
6, 5,75072000,12622160,74601185,46273280,52741921
7, 5,75072000,10832400,71594499,47548766,53163039
8, 5,75072000,9490080,69340096,48503538,53476834
9, 5,75072000,8467360,67622807,49229926,53714745
10, 5,75072000,7636400,66227733,49819443,53907303
11, 5,75072000,6933280,65047443,50317795,54069718
12, 5,75072000,6358000,64081857,50725217,54202249
13, 5,75072000,5910560,63330913,51041901,54305109


==> motivation_20240806_113635_numCanServices_1.csv <==
numCanServices,idle_slope_swc,can_l,can_r
1,1230400.0,3.8375611584000004E-4
1,2230400.0,3.8375611584000004E-4
1,3230400.0,3.8375611584E-4
1,4230400.0,3.8375611584000004E-4
1,5230400.0,3.8375611584000004E-4
1,6230400.0,3.8375611584E-4
1,7230400.0,3.8375611584E-4
1,8230400.0,3.8375611584E-4
1,9230400.0,3.8375611584E-4
1,1.02304E7,3.8375611584000004E-4
1,1.12304E7,3.8375611584000004E-4
1,1.22304E7,3.8375611584000004E-4
1,1.32304E7,3.8375611584000004E-4
1,1.42304E7,3.8375611584000004E-4
1,1.52304E7,3.8375611584E-4
1,1.62304E7,3.8375611584000004E-4
1,1.72304E7,3.8375611584000004E-4
1,1.82304E7,3.8375611584000004E-4
1,1.92304E7,3.8375611584000004E-4
1,2.02304E7,3.8375611584E-4
1,2.12304E7,3.8375611584E-4
1,2.22304E7,3.8375611584E-4
1,2.32304E7,3.8375611584000004E-4
1,2.42304E7,3.8375611584E-4
1,2.52304E7,3.8375611584E-4
1,2.62304E7,3.8375611584E-4
1,2.72304E7,3.8375611584E-4
1,2.82304E7,3.8375611584000004E-4
1,2.92304E7,3.8375611584000004E-4
1,3.02304E7,3.8375611584000004E-4
1,3.12304E7,3.8375611584000004E-4
1,3.22304E7,3.8375611584E-4
1,3.32304E7,3.8375611584E-4
1,3.42304E7,3.8375611584000004E-4
1,3.52304E7,3.8375611584000004E-4
1,3.62304E7,3.8375611584000004E-4
1,3.72304E7,3.8375611584000004E-4
1,3.82304E7,3.8375611584E-4
1,3.92304E7,3.8375611584000004E-4
1,4.02304E7,3.8375611584000004E-4
1,4.12304E7,3.8375611584000004E-4
1,4.22304E7,3.8375611584000004E-4
1,4.32304E7,3.8375611584000004E-4
1,4.42304E7,3.8375611584E-4
1,4.52304E7,3.8375611584E-4
1,4.62304E7,3.8375611584E-4
1,4.72304E7,3.8375611584E-4
1,4.82304E7,3.8375611584E-4
1,4.92304E7,3.8375611584E-4
1,5.02304E7,3.8375611584E-4
1,5.12304E7,3.8375611584E-4
1,5.22304E7,3.8375611584E-4
1,5.32304E7,3.8375611584E-4
1,5.42304E7,3.8375611584E-4
1,5.52304E7,3.8375611584000004E-4
1,5.62304E7,3.8375611584000004E-4
1,5.72304E7,3.8375611584000004E-4
1,5.82304E7,3.8375611584000004E-4
1,5.92304E7,3.8375611584000004E-4
1,6.02304E7,3.8375611584E-4
1,6.12304E7,3.8375611584E-4
1,6.22304E7,3.8375611584E-4
1,6.32304E7,3.8375611584E-4
1,6.42304E7,3.8375611584000004E-4
1,6.52304E7,3.8375611584000004E-4
1,6.62304E7,3.8375611584000004E-4
1,6.72304E7,3.8375611584000004E-4
1,6.82304E7,3.8375611584E-4
1,6.92304E7,3.8375611584000004E-4
1,7.02304E7,3.8375611584E-4
1,7.12304E7,3.8375611584000004E-4
1,7.22304E7,3.8375611584E-4
1,7.32304E7,3.8375611584E-4
1,7.42304E7,3.8375611584E-4
1,7.52304E7,3.8375611584E-4
1,7.62304E7,3.8375611584E-4
1,7.72304E7,3.8375611584000004E-4
1,7.82304E7,3.8375611584E-4
1,7.92304E7,3.8375611584000004E-4
1,8.02304E7,3.8375611584E-4
1,8.12304E7,3.8375611584000004E-4
1,8.22304E7,3.8375611584E-4
1,8.32304E7,3.8375611584000004E-4
1,8.42304E7,3.8375611584000004E-4
1,8.52304E7,3.8375611584E-4
1,8.62304E7,3.8375611584E-4
1,8.72304E7,3.8375611584000004E-4
1,8.82304E7,3.8375611584E-4
1,8.92304E7,3.8375611584000004E-4
1,9.02304E7,3.8375611584E-4
1,9.12304E7,3.8375611584000004E-4
1,9.22304E7,3.8375611584000004E-4
1,9.32304E7,3.8375611584E-4
1,9.42304E7,3.8375611584000004E-4
1,9.52304E7,3.8375611584E-4
1,9.62304E7,3.8375611584000004E-4
1,9.72304E7,3.8375611584E-4
1,9.82304E7,3.8375611584E-4
1,9.92304E7,3.8375611584E-4


==> motivation_20240806_113635_numCanServices_2.csv <==
numCanServices,idle_slope_swc,can_l,can_r
2,2460800.0,0.005200710000000001
2,3460800.0,0.003773733578363384
2,4460800.0,0.002986542137733142
2,5460800.0,0.0024876569674772927
2,6460800.0,0.0021432062852897475
2,7460800.0,0.001891091728500965
2,8460800.0,0.00169857308623298
2,9460800.0,0.001546752617960426
2,1.04608E7,0.001423958699908229
2,1.14608E7,0.0013225932891246682
2,1.24608E7,0.0012374973651771955
2,1.34608E7,0.0011650449578033994
2,1.44608E7,0.0011026130759017481
2,1.54608E7,0.0010482573455448617
2,1.64608E7,0.0010005058786936236
2,1.74608E7,9.582239741592596E-4
2,1.84608E7,9.205227925117004E-4
2,1.94608E7,8.866961876181863E-4
2,2.04608E7,8.561760619330621E-4
2,2.14608E7,8.28500203533885E-4
2,2.24608E7,8.032887149166547E-4
2,2.34608E7,7.802264700265975E-4
2,2.44608E7,7.590498744113029E-4
2,2.54608E7,7.39536745428266E-4
2,2.64608E7,7.214984871205708E-4
2,2.74608E7,7.047739748295751E-4
2,2.84608E7,6.892247290308072E-4
2,2.94608E7,6.747310720686471E-4
2,3.04608E7,6.611890419161675E-4
2,3.14608E7,6.485078945227075E-4
2,3.24608E7,6.366080678233438E-4
2,3.34608E7,6.254195108305838E-4
2,3.44608E7,6.148803036493638E-4
2,3.54608E7,6.049355109867796E-4
2,3.64608E7,5.955362243285939E-4
2,3.74608E7,5.86638757527869E-4
2,3.84608E7,5.782039678841833E-4
2,3.94608E7,5.701966804524996E-4
2,4.04608E7,5.625851977222397E-4
2,4.14608E7,5.553408802531547E-4
2,4.24608E7,5.484377865702012E-4
2,4.34608E7,5.418523627728895E-4
2,4.44608E7,5.355631740319561E-4
2,4.54608E7,5.295506715235983E-4
2,4.64608E7,5.237969894620841E-4
2,4.74608E7,5.182857677915246E-4
2,4.84608E7,5.130019968304278E-4
2,4.94608E7,5.079318807621389E-4
2,5.04608E7,5.030627173568393E-4
2,5.14608E7,4.983827917171905E-4
2,5.24608E7,4.938812821764059E-4
2,5.34608E7,4.895481767575494E-4
2,5.44608E7,4.853741988365944E-4
2,5.54608E7,4.813507408475896E-4
2,5.64608E7,4.7746980503287235E-4
2,5.74608E7,4.737239503800852E-4
2,5.84608E7,4.701062450052E-4
2,5.94608E7,4.666102233404192E-4
2,6.04608E7,4.6322984757065733E-4
2,6.14608E7,4.599594728347174E-4
2,6.24608E7,4.567938157692504E-4
2,6.34608E7,4.537279260267755E-4
2,6.44608E7,4.5075716044479746E-4
2,6.54608E7,4.4787715958252873E-4
2,6.64608E7,4.450838263758486E-4
2,6.74608E7,4.4237330669070037E-4
2,6.84608E7,4.3974197158081705E-4
2,6.94608E7,4.3718640107801807E-4
2,7.04608E7,4.34703369362823E-4
2,7.14608E7,4.322898311801715E-4
2,7.24608E7,4.299429093799682E-4
2,7.34608E7,4.276598834752684E-4
2,7.44608E7,4.254381791224375E-4
2,7.54608E7,4.2327535843775834E-4
2,7.64608E7,4.211691110739097E-4
2,7.74608E7,4.1911724598764794E-4
2,7.84608E7,4.1711768383702433E-4
2,7.94608E7,4.15168449952681E-4
2,8.04608E7,4.132676678332803E-4
2,8.14608E7,4.1141355312002825E-4
2,8.24608E7,4.096044080096239E-4
2,8.34608E7,4.07838616068861E-4
2,8.44608E7,4.0611463741759484E-4
2,8.54608E7,4.0443100424990166E-4
2,8.64608E7,4.027863166660498E-4
2,8.74608E7,4.0117923879040665E-4
2,8.84608E7,3.996084951526551E-4
2,8.94608E7,3.980728673117164E-4
2,9.04608E7,3.965711907035976E-4
2,9.14608E7,3.951023516960271E-4
2,9.24608E7,3.936652848342216E-4
2,9.34608E7,3.9225897026346873E-4
2,9.44608E7,3.908824313154239E-4
2,9.54608E7,3.8953473224611566E-4
2,9.64608E7,3.882149761146497E-4
2,9.74608E7,3.869223027925073E-4
2,9.84608E7,3.856558870941532E-4
2,9.94608E7,3.8441493702041403E-4


==> setupTimeCMI_PCT.csv <==
numInputLinks,S1,S2,S3,S4,S5,S6,S7,S8,S9,S10,S11,S12,S13,S14,S15
2,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052,0.0008222600000000052
3,0.0008664899999999975,0.0008536999999999989,0.0008536999999999989,0.0008536999999999989,0.0008536999999999989,0.0008536999999999989,0.0008536999999999989,0.0008536999999999989,0.0008536999999999989,0.0008536999999999989,0.0008536999999999989,0.0008536999999999989,0.0008536999999999989,0.0008536999999999989,0.0008536999999999989
4,0.0008851400000000065,0.0008851400000000065,0.0009037800000000068,0.0008851400000000065,0.0008851400000000065,0.0008851400000000065,0.0008851400000000065,0.0008851400000000065,0.0008851400000000065,0.0008851400000000065,0.0008851400000000065,0.0008851400000000065,0.0008851400000000065,0.0008851400000000065,0.0008851400000000065
5,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002,0.0009165800000000002
6,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077,0.0009480200000000077
7,0.0010058599999999973,0.0010192200000000012,0.001015260000000004,0.0009791400000000033,0.0009791400000000033,0.0009791400000000033,0.0009791400000000033,0.0009791400000000033,0.0009791400000000033,0.0009791400000000033,0.0009791400000000033,0.0009791400000000033,0.0009791400000000033,0.0009823850000000023,0.001066946666999996
8,0.0010116200000000047,0.0010194150000000096,0.001024940000000002,0.0010232999999999909,0.0010078300000000012,0.0010001800000000033,0.0010001800000000033,0.0010001800000000033,0.0010001800000000033,0.0010001800000000033,0.0010001800000000033,0.0010001800000000033,0.0010001800000000033,0.0011008850000000098,0.0010840750000000038
9,0.001027940000000005,0.001027940000000005,0.0010352200000000034,0.0010424650000000063,0.001049590000000003,0.0010582600000000053,0.0010337600000000086,0.001027940000000005,0.001027940000000005,0.001027940000000005,0.001027940000000005,0.001027940000000005,0.0011126999999999942,0.0011158400000000068,0.0011025699999999972
10,0.00108018,0.00108018,0.0010614600000000002,0.0010614600000000002,0.0010614600000000002,0.001065355000000004,0.0010745800000000055,0.0010848050000000081,0.0010950500000000002,0.0010614600000000002,0.0010614600000000002,0.0011349050000000055,0.0011338783329999935,0.0011249950000000036,0.0011373183330000008
11,0.0011193800000000032,0.001110899999999998,0.0010797800000000024,0.0010797800000000024,0.0010797800000000024,0.0010797800000000024,0.0010797800000000024,0.0010854599999999964,0.0010939400000000016,0.0011024200000000067,0.0010797800000000024,0.0012093050000000077,0.001185729999999996,0.001161865000000012,0.0011566900000000019
12,0.0011357700000000082,0.0011523350000000043,0.0011433799999999994,0.0011360250000000127,0.0011384299999999958,0.0011123400000000033,0.0011123400000000033,0.0011123400000000033,0.0011123400000000033,0.0011123400000000033,0.0011701500000000087,0.0012202800000000041,0.0011852150000000033,0.001191455000000008,0.0011662649999999997
13,0.0011522600000000022,0.001156575000000007,0.0011642600000000003,0.0011870600000000037,0.0011961899999999998,0.0012052350000000128,0.0011985800000000046,0.0011553799999999975,0.0011584500000000053,0.0011522600000000022,0.0013233200000000028,0.0012972450000000024,0.0012416116670000005,0.0012296749999999995,0.001224316667


==> switchCenter-2_idleslopes.csv <==
CMI_B250_4_time, CMI_B250_4_value, CMI_B250_5_time, CMI_B250_5_value, CMI_B250_Total_time, CMI_B250_Total_value, SI_4_time, SI_4_value, SI_5_time, SI_5_value, SI_Total_time, SI_Total_value, Dyrectsn_4_time, Dyrectsn_4_value, Dyrectsn_5_time, Dyrectsn_5_value, Dyrectsn_Total_time, Dyrectsn_Total_value
0.0907275845, 0, 0.0907275845, 0, 0.0907275845, 0, 0.0907275845, 0, 0.0907275845, 0, 0.0907275845, 0, 0.0907275845, 0, 0.0907275845, 0, 0.0907275845, 0
0.091124531254, 3040000, 0.093285784598, 185472000, 0.091124531254, 3040000, 0.091124531254, 15200, 0.093285784598, 178338462, 0.091124531254, 15200, 0.091124531254, 3850192, 0.093282718446, 450390564, 0.091124531254, 3850192
0.091152763468, 6080000, 0.095243902018, 314112000, 0.091152763468, 6080000, 0.091152763468, 53200, 0.095243902018, 285538462, 0.091152763468, 53200, 0.091152763468, 7697479, 0.095243316678, 752980587, 0.091152763468, 7697479
0.091159478601, 9120000, 0.095435478, 442752000, 0.091159478601, 9120000, 0.091159478601, 57000, 0.095435478, 392738462, 0.091159478601, 57000, 0.091159478601, 11546220, 0.09542877461799999, 1063858362, 0.091159478601, 11546220
0.09120791510699999, 12160000, 0.096675261365, 628224000, 0.09120791510699999, 12160000, 0.09120791510699999, 60800, 0.096675261365, 571076924, 0.09120791510699999, 60800, 0.09120791510699999, 15389160, 0.096675099239, 1505961173, 0.09120791510699999, 15389160
0.091483351201, 15200000, 0.096924505888, 756864000, 0.091483351201, 15200000, 0.091483351201, 70300, 0.096922041806, 678276924, 0.091483351201, 70300, 0.091483351201, 19229201, 0.096924365785, 1816838948, 0.091483351201, 19229201
0.091563481765, 18240000, 0.10104712381999999, 756864000, 0.091563481765, 18240000, 0.091563481765, 74100, 0.10104712381999999, 678276924, 0.091563481765, 74100, 0.091554837765, 23075035, 0.10104712381999999, 1816838948, 0.091554837765, 23075035
0.091649212996, 21280000, , , 0.091649212996, 21280000, 0.091649212996, 89300, , , 0.091649212996, 89300, 0.091649212996, 26920876, , , 0.091649212996, 26920876
0.091664825854, 24320000, , , 0.091664825854, 24320000, 0.091664825854, 90820, , , 0.091664825854, 90820, 0.091664825854, 30789925, , , 0.091664825854, 30789925
0.091674553944, 27360000, , , 0.091674553944, 27360000, 0.091674553944, 92340, , , 0.091674553944, 92340, 0.091676580268, 34599492, , , 0.091676580268, 34599492
0.091821134645, 30400000, , , 0.091821134645, 30400000, 0.091821134645, 96140, , , 0.091821134645, 96140, 0.091815637674, 38472885, , , 0.091815637674, 38472885
0.09190430328799999, 33440000, , , 0.09190430328799999, 33440000, 0.09190430328799999, 103740, , , 0.09190430328799999, 103740, 0.091904435321, 42272321, , , 0.091904435321, 42272321
0.09198483025399999, 36480000, , , 0.09198483025399999, 36480000, 0.09198483025399999, 111340, , , 0.09198483025399999, 111340, 0.09198483025399999, 46167461, , , 0.09198483025399999, 46167461
0.092004271165, 39520000, , , 0.092004271165, 39520000, 0.092004271165, 118940, , , 0.092004271165, 118940, 0.09200800837499999, 49939369, , , 0.09200800837499999, 49939369
0.092046080694, 42560000, , , 0.092046080694, 42560000, 0.092046080694, 122740, , , 0.092046080694, 122740, 0.092046080694, 53780850, , , 0.092046080694, 53780850
0.092168580227, 45600000, , , 0.092168580227, 45600000, 0.092168580227, 126540, , , 0.092168580227, 126540, 0.092168580227, 57622331, , , 0.092168580227, 57622331
0.092178955486, 48640000, , , 0.092178955486, 48640000, 0.092178955486, 127300, , , 0.092178955486, 127300, 0.092186283486, 61463807, , , 0.092186283486, 61463807
0.092204419165, 51680000, , , 0.092204419165, 51680000, 0.092204419165, 134900, , , 0.092204419165, 134900, 0.092209056944, 65305294, , , 0.092209056944, 65305294
0.092235852565, 54720000, , , 0.092235852565, 54720000, 0.092235852565, 135660, , , 0.092235852565, 135660, 0.09223430699099999, 69146770, , , 0.09223430699099999, 69146770
0.092311487165, 57760000, , , 0.092311487165, 57760000, 0.092311487165, 137180, , , 0.092311487165, 137180, 0.092313332144, 72988248, , , 0.092313332144, 72988248
0.092338522051, 60800000, , , 0.092338522051, 60800000, 0.092338522051, 138700, , , 0.092338522051, 138700, 0.092340034323, 76829725, , , 0.092340034323, 76829725
0.092354864607, 63840000, , , 0.092354864607, 63840000, 0.092354864607, 142500, , , 0.092354864607, 142500, 0.092354808607, 80671206, , , 0.092354808607, 80671206
0.09255057553, 66880000, , , 0.09255057553, 66880000, 0.09255057553, 150100, , , 0.09255057553, 150100, 0.092550198591, 84512693, , , 0.092550198591, 84512693
0.09257716715, 69920000, , , 0.09257716715, 69920000, 0.09257716715, 157700, , , 0.09257716715, 157700, 0.09257716715, 88354181, , , 0.09257716715, 88354181
0.092596147948, 72960000, , , 0.092596147948, 72960000, 0.092596147948, 161500, , , 0.092596147948, 161500, 0.092596147948, 91952990, , , 0.092596147948, 91952990
0.092616624086, 76000000, , , 0.092616624086, 76000000, 0.092616624086, 165300, , , 0.092616624086, 165300, 0.092616890286, 95784353, , , 0.092616890286, 95784353
0.092669755674, 79040000, , , 0.092669755674, 79040000, 0.092669755674, 166820, , , 0.092669755674, 166820, 0.092669707923, 99803361, , , 0.092669707923, 99803361
0.092827798391, 82080000, , , 0.092827798391, 82080000, 0.092827798391, 174420, , , 0.092827798391, 174420, 0.092825502391, 103641954, , , 0.092825502391, 103641954
0.09284346568599999, 85120000, , , 0.09284346568599999, 85120000, 0.09284346568599999, 175180, , , 0.09284346568599999, 175180, 0.092844915486, 107197809, , , 0.092844915486, 107197809
0.092914588948, 88160000, , , 0.092914588948, 88160000, 0.092914588948, 182780, , , 0.092914588948, 182780, 0.092914588948, 111277200, , , 0.092914588948, 111277200
0.093124471726, 91200000, , , 0.093124471726, 91200000, 0.093124471726, 258780, , , 0.093124471726, 258780, 0.093124055726, 114812015, , , 0.093124055726, 114812015
0.093299206365, 94240000, , , 0.093285784598, 276672000, 0.093299206365, 262580, , , 0.093285784598, 178597242, 0.093285786446, 115570514, , , 0.093282718446, 565202579
0.093337472726, 97280000, , , 0.093299206365, 279712000, 0.093337472726, 277780, , , 0.093299206365, 178601042, 0.093298510575, 119422840, , , 0.093285786446, 565961078
0.09341480757699999, 100320000, , , 0.093337472726, 282752000, 0.09341480757699999, 353780, , , 0.093337472726, 178616242, 0.093338383265, 123508595, , , 0.093298510575, 569813404
0.093598404686, 103360000, , , 0.09341480757699999, 285792000, 0.093598404686, 357580, , , 0.09341480757699999, 178692242, 0.09341644367799999, 127079920, , , 0.093338383265, 573899159
0.093717270575, 106400000, , , 0.093598404686, 288832000, 0.093717270575, 359100, , , 0.093598404686, 178696042, 0.093598510686, 130930788, , , 0.09341644367799999, 577470484
0.093731339175, 109440000, , , 0.093717270575, 291872000, 0.093731339175, 397100, , , 0.093717270575, 178697562, 0.093716578775, 134781645, , , 0.093598510686, 581321352
0.09385446705099999, 112480000, , , 0.093731339175, 294912000, 0.09385446705099999, 400900, , , 0.093731339175, 178735562, 0.093735089451, 138632701, , , 0.093716578775, 585172209
0.093958243907, 115520000, , , 0.09385446705099999, 297952000, 0.093958243907, 401660, , , 0.09385446705099999, 178739362, 0.093857386726, 142483570, , , 0.093735089451, 589023265
0.09403712357499999, 118560000, , , 0.093958243907, 300992000, 0.09403712357499999, 403180, , , 0.093958243907, 178740122, 0.093956383326, 146334422, , , 0.093857386726, 592874134
0.094044159575, 121600000, , , 0.09403712357499999, 304032000, 0.094044159575, 410780, , , 0.09403712357499999, 178741642, 0.094035381931, 150242003, , , 0.093956383326, 596724986
0.09410981048599999, 124640000, , , 0.094044159575, 307072000, 0.09410981048599999, 414580, , , 0.094044159575, 178749242, 0.094043452531, 154094347, , , 0.094035381931, 600632567
0.094483969818, 127680000, , , 0.09410981048599999, 310112000, 0.094483969818, 429780, , , 0.09410981048599999, 178753042, 0.094111009839, 157946673, , , 0.094043452531, 604484911
0.094486709818, 130720000, , , 0.094483969818, 313152000, 0.094486709818, 437380, , , 0.094483969818, 178768242, 0.094483051078, 161554949, , , 0.094111009839, 608337237
0.0945555444, 133760000, , , 0.094486709818, 316192000, 0.0945555444, 438140, , , 0.094486709818, 178775842, 0.094485520278, 165588846, , , 0.094483051078, 611945513
0.094824750418, 136800000, , , 0.0945555444, 319232000, 0.094824750418, 441940, , , 0.0945555444, 178776602, 0.094554146356, 169184143, , , 0.094485520278, 615979410
0.09483951574999999, 139840000, , , 0.094824750418, 322272000, 0.09483951574999999, 445740, , , 0.094824750418, 178780402, 0.094823811878, 173225146, , , 0.094554146356, 619574707
0.094881125619, 142880000, , , 0.09483951574999999, 325312000, 0.094881125619, 460940, , , 0.09483951574999999, 178784202, 0.094839209478, 176807573, , , 0.094823811878, 623615710
0.0949102829, 145920000, , , 0.094881125619, 328352000, 0.0949102829, 468540, , , 0.094881125619, 178799402, 0.094875496356, 180855762, , , 0.094839209478, 627198137
0.094954869548, 148960000, , , 0.0949102829, 331392000, 0.094954869548, 469300, , , 0.0949102829, 178807002, 0.094920986278, 184425364, , , 0.094875496356, 631246326
0.09543335400000001, 152000000, , , 0.094954869548, 334432000, 0.09543335400000001, 507300, , , 0.094954869548, 178807762, 0.09495683832599999, 188267491, , , 0.094920986278, 634815928
0.09555411030000001, 155040000, , , 0.095243902018, 463072000, 0.09555411030000001, 511100, , , 0.095243902018, 286007762, 0.095245440678, 188395372, , , 0.09495683832599999, 638658055
0.0955580343, 158080000, , , 0.09543335400000001, 466112000, 0.0955580343, 520600, , , 0.09543335400000001, 286045762, 0.095423034385, 192240390, , , 0.095243316678, 941248078
0.095637973185, 161120000, , , 0.095435478, 594752000, 0.095637973185, 528200, , , 0.095435478, 393245762, 0.09542877461799999, 192289159, , , 0.095245440678, 941375959
0.095666182938, 164160000, , , 0.09555411030000001, 597792000, 0.095666182938, 532000, , , 0.09555411030000001, 393249562, 0.095557040658, 196134894, , , 0.095423034385, 945220977
0.095716095712, 167200000, , , 0.0955580343, 600832000, 0.095716095712, 570000, , , 0.0955580343, 393259062, 0.095557040658, 199980652, , , 0.09542877461799999, 1256147521
0.095955401185, 170240000, , , 0.095637973185, 603872000, 0.095955401185, 573800, , , 0.095637973185, 393266662, 0.095638832185, 203826416, , , 0.095557040658, 1259993256
0.09599933414999999, 173280000, , , 0.095666182938, 606912000, 0.09599933414999999, 611800, , , 0.095666182938, 393270462, 0.095667086278, 207672151, , , 0.095638832185, 1267684778
0.096116214654, 176320000, , , 0.095716095712, 609952000, 0.096116214654, 612560, , , 0.095716095712, 393308462, 0.095716543039, 211279141, , , 0.095667086278, 1271530513
0.096125638254, 179360000, , , 0.095955401185, 612992000, 0.096125638254, 614080, , , 0.095955401185, 393312262, 0.09595427718499999, 215120524, , , 0.095716543039, 1275137503
0.0961414751, 182400000, , , 0.09599933414999999, 616032000, 0.0961414751, 621680, , , 0.09599933414999999, 393350262, 0.095999885001, 219044674, , , 0.09595427718499999, 1278978886
0.09616519080000001, 185440000, , , 0.096116214654, 619072000, 0.09616519080000001, 636880, , , 0.096116214654, 393351022, 0.096124462497, 222719661, , , 0.095999885001, 1282903036
0.096183934884, 188480000, , , 0.096125638254, 622112000, 0.0961836424, 640680, , , 0.096125638254, 393352542, 0.096126650497, 226559574, , , 0.096124462497, 1286578023
0.096390990484, 191520000, , , 0.0961414751, 625152000, 0.096395016216, 716680, , , 0.0961414751, 393360142, 0.096152574639, 230399542, , , 0.096126650497, 1290417936
0.096435225896, 194560000, , , 0.09616519080000001, 628192000, 0.096435225896, 720480, , , 0.09616519080000001, 393375342, 0.096163527185, 234239577, , , 0.096152574639, 1294257904
0.09645826910000001, 197600000, , , 0.096183934884, 631232000, 0.09645826910000001, 728080, , , 0.0961836424, 393379142, 0.096186600574, 238079511, , , 0.096163527185, 1298097939
0.0964839038, 200640000, , , 0.096390990484, 634272000, 0.0964839038, 731880, , , 0.096395016216, 393455142, 0.096384812385, 241647160, , , 0.096186600574, 1301937873
0.0965884036, 203680000, , , 0.096435225896, 637312000, 0.0965884036, 739480, , , 0.096435225896, 393458942, 0.096437188683, 245482754, , , 0.096384812385, 1305505522
0.096601399484, 206720000, , , 0.09645826910000001, 640352000, 0.096601107, 743280, , , 0.09645826910000001, 393466542, 0.096457982897, 249412188, , , 0.096437188683, 1309341116
0.096879697365, 209760000, , , 0.0964839038, 643392000, 0.096879697365, 744800, , , 0.0964839038, 393470342, 0.096483654608, 253249227, , , 0.096457982897, 1313270550
0.09714970014999999, 212800000, , , 0.0965884036, 646432000, 0.097149639806, 746320, , , 0.0965884036, 393477942, 0.09659875178499999, 256796471, , , 0.096483654608, 1317107589
0.0972060567, 215840000, , , 0.096601399484, 649472000, 0.0972060567, 747840, , , 0.096601107, 393481742, 0.096610059985, 260629177, , , 0.09659875178499999, 1320654833
0.09733109918499999, 218880000, , , 0.096675261365, 834944000, 0.09733117618499999, 785840, , , 0.096675261365, 571820204, 0.09667722323899999, 260731232, , , 0.096610059985, 1324487539
0.097503027237, 221920000, , , 0.096879697365, 837984000, 0.097503027237, 786600, , , 0.096879697365, 571821724, 0.096880802097, 264565414, , , 0.096675099239, 1766590350
0.097506979237, 224960000, , , 0.096924505888, 966624000, 0.097506979237, 794200, , , 0.096922041806, 679021724, 0.09692666178499999, 264644988, , , 0.09667722323899999, 1766692405
0.09764334119, 228000000, , , 0.09714970014999999, 969664000, 0.09764334119, 795720, , , 0.097149639806, 679023244, 0.097155421385, 268480324, , , 0.096880802097, 1770526587
0.098025557072, 231040000, , , 0.0972060567, 972704000, 0.098025557072, 796480, , , 0.0972060567, 679024764, 0.097209644025, 272315659, , , 0.096924365785, 2081404362
0.098040162237, 234080000, , , 0.09733109918499999, 975744000, 0.098040162237, 804080, , , 0.09733117618499999, 679062764, 0.09733075319699999, 275943873, , , 0.09692666178499999, 2081483936
0.098162947237, 237120000, , , 0.097503027237, 978784000, 0.098162947237, 813580, , , 0.097503027237, 679063524, 0.097505151237, 279776311, , , 0.097155421385, 2085319272
0.098204767757, 240160000, , , 0.097506979237, 981824000, 0.098204767757, 814340, , , 0.097506979237, 679071124, 0.097519003237, 283608796, , , 0.097209644025, 2089154607
0.09837035083699999, 243200000, , , 0.09764334119, 984864000, 0.09837035083699999, 815860, , , 0.09764334119, 679072644, 0.09764826919, 287333298, , , 0.09733075319699999, 2092782821
0.098668273072, 246240000, , , 0.098025557072, 987904000, 0.098668273072, 891860, , , 0.098025557072, 679073404, 0.098027255896, 291164294, , , 0.097505151237, 2096615259
0.098748643905, 249280000, , , 0.098040162237, 990944000, 0.098748141718, 899460, , , 0.098040162237, 679081004, 0.098043203312, 294884562, , , 0.097519003237, 2100447744
0.098804514351, 252320000, , , 0.098162947237, 993984000, 0.098806936351, 907060, , , 0.098162947237, 679090504, 0.098160551451, 298714221, , , 0.09764826919, 2104172246
0.098873881237, 255360000, , , 0.098204767757, 997024000, 0.098873228346, 907820, , , 0.098204767757, 679091264, 0.098205275585, 302543774, , , 0.098027255896, 2108003242
0.09916482808299999, 258400000, , , 0.09837035083699999, 1000064000, 0.09916482808299999, 915420, , , 0.09837035083699999, 679092784, 0.098369904823, 306373336, , , 0.098043203312, 2111723510
0.09948823283699999, 261440000, , , 0.098668273072, 1003104000, 0.09948791408299999, 924920, , , 0.098668273072, 679168784, 0.09867230549599999, 310203795, , , 0.098160551451, 2115553169
0.09955190850000001, 264480000, , , 0.098748643905, 1006144000, 0.09955216302, 925680, , , 0.098748141718, 679176384, 0.098749047594, 313562504, , , 0.098205275585, 2119382722
0.099592636683, 267520000, , , 0.098804514351, 1009184000, 0.099592636683, 938347, , , 0.098806936351, 679183984, 0.098802037875, 317386391, , , 0.098369904823, 2123212284
0.099606317237, 270560000, , , 0.098873881237, 1012224000, 0.099606145237, 945947, , , 0.098873228346, 679184744, 0.098872851747, 321571872, , , 0.09867230549599999, 2127042743
0.0998301037, 273600000, , , 0.09916482808299999, 1015264000, 0.099829896439, 1021947, , , 0.09916482808299999, 679192344, 0.099164451451, 324912259, , , 0.098749047594, 2130401452
0.09989714508599999, 276640000, , , 0.09948823283699999, 1018304000, 0.09989071966999999, 1023467, , , 0.09948791408299999, 679201844, 0.099493427347, 329104759, , , 0.098802037875, 2134225339
0.099914979883, 279680000, , , 0.09955190850000001, 1021344000, 0.099914979883, 1024227, , , 0.09955216302, 679202604, 0.099554838154, 332432502, , , 0.098872851747, 2138410820
0.09996710663399999, 282720000, , , 0.099592636683, 1024384000, 0.09996710663399999, 1031827, , , 0.099592636683, 679215271, 0.099591540051, 336253594, , , 0.099164451451, 2141751207
0.1002663621, 285760000, , , 0.099606317237, 1027424000, 0.100266172482, 1069827, , , 0.099606145237, 679222871, 0.099606411747, 340074615, , , 0.099493427347, 2145943707
0.10027875010000001, 288800000, , , 0.0998301037, 1030464000, 0.100276084482, 1071347, , , 0.099829896439, 679298871, 0.09983080770000001, 344025454, , , 0.099554838154, 2149271450
0.100479437645, 291840000, , , 0.09989714508599999, 1033504000, 0.100479735682, 1075147, , , 0.09989071966999999, 679300391, 0.099895315104, 347587293, , , 0.099591540051, 2153092542
0.100486161645, 294880000, , , 0.099914979883, 1036544000, 0.100486724082, 1113147, , , 0.099914979883, 679301151, 0.099914871201, 351538445, , , 0.099606411747, 2156913563
0.100488285645, 297920000, , , 0.09996710663399999, 1039584000, 0.100490223682, 1189147, , , 0.09996710663399999, 679308751, 0.09997216663399999, 355093398, , , 0.09983080770000001, 2160864402
0.100508360234, 300960000, , , 0.1002663621, 1042624000, 0.10050654763399999, 1190667, , , 0.100266172482, 679346751, 0.100265619227, 358912005, , , 0.099895315104, 2164426241
0.10070480664499999, 304000000, , , 0.10027875010000001, 1045664000, 0.100703980682, 1191427, , , 0.100276084482, 679348271, 0.100278510482, 362730072, , , 0.099914871201, 2168377393
0.10072336642799999, 307040000, , , 0.100479437645, 1048704000, 0.100720950568, 1229427, , , 0.100479735682, 679352071, 0.100479437645, 366411020, , , 0.09997216663399999, 2171932346
0.10081405983399999, 310080000, , , 0.100486161645, 1051744000, 0.100809879482, 1233227, , , 0.100486724082, 679390071, 0.100486161645, 370228207, , , 0.100265619227, 2175750953
0.100892604874, 313120000, , , 0.100488285645, 1054784000, 0.100893019098, 1242727, , , 0.100490223682, 679466071, 0.100495387482, 374045968, , , 0.100278510482, 2179569020
0.100967485853, 316160000, , , 0.100508360234, 1057824000, 0.100963315316, 1243487, , , 0.10050654763399999, 679467591, 0.100508491634, 377862603, , , 0.100479437645, 2183249968
0.1010470413, 319200000, , , 0.10070480664499999, 1060864000, 0.10104712381999999, 1251087, , , 0.100703980682, 679468351, 0.100742779104, 381679226, , , 0.100486161645, 2187067155
0.10104712381999999, 319200000, , , 0.10072336642799999, 1063904000, , , , , 0.100720950568, 679506351, 0.100746675104, 385496413, , , 0.100495387482, 2190884916
, , , , 0.10081405983399999, 1066944000, , , , , 0.100809879482, 679510151, 0.100816510245, 388586140, , , 0.100508491634, 2194701551
, , , , 0.100892604874, 1069984000, , , , , 0.100893019098, 679519651, 0.100897139027, 393129838, , , 0.100742779104, 2198518174
, , , , 0.100967485853, 1073024000, , , , , 0.100963315316, 679520411, 0.100969720104, 396057344, , , 0.100746675104, 2202335361
, , , , 0.1010470413, 1076064000, , , , , 0.10104712381999999, 679528011, 0.101045733234, 400613315, , , 0.100816510245, 2205425088
, , , , 0.10104712381999999, 1076064000, , , , , , , 0.10104712381999999, 400613315, , , 0.100897139027, 2209968786
, , , , , , , , , , , , , , , , 0.100969720104, 2212896292
, , , , , , , , , , , , , , , , 0.101045733234, 2217452263
, , , , , , , , , , , , , , , , 0.10104712381999999, 2217452263

